Graph neural networks informed locally by thermodynamics

Thermodynamics-informed neural networks employ inductive biases for the enforcement of the first and second principles of thermodynamics. To construct these biases, a metriplectic evolution of the system is assumed. This provides excellent results, when compared to uninformed, black box networks. While the degree of accuracy can be increased in one or two orders of magnitude, in the case of graph networks, this requires assembling global Poisson and dissipation matrices, which breaks the local structure of such networks. In order to avoid this drawback, a local version of the metriplectic biases has been developed in this work, which avoids the aforementioned matrix assembly, thus preserving the node-by-node structure of the graph networks. We apply this framework for examples in the fields of solid and fluid mechanics. Our approach demonstrates significant computational efficiency and strong generalization capabilities, accurately making inferences on examples significantly different from those encountered during training.

==> PLANTILLA_INTERNET/data/mse_inf_output_beam2D.txt <==
0.0000612091	0.0000012405	0.0000003575	0.8825907707	0.0001979468	0.0002232053	0.6420246959	0.0014707593	0.0012837017
0.0001377566	0.0000001502	0.0000001059	0.2720047235	0.0001171170	0.0001425275	4.9746541977	0.0003353528	0.0002472009
0.1404770017	0.0000010642	0.0000001467	112.2011184692	0.0000294159	0.0000718702	66.9644012451	0.0004496595	0.0003646421
0.0000220528	0.0000011508	0.0000024765	1.5733393431	0.0825764313	0.0954476893	0.2293142527	0.1536064893	0.1687985957
0.0000005635	0.0000000915	0.0000000176	0.0053360434	0.0001734696	0.0001485384	0.0758875608	0.0020745127	0.0009058364
0.0000032887	0.0000002144	0.0000001346	0.0479619130	0.0020577782	0.0013523528	0.1903914362	0.0642624572	0.0440219380
0.0000042913	0.0000004683	0.0000001117	0.0083544198	0.0008152298	0.0005574444	0.0303003676	0.0074998159	0.0105972616


==> PLANTILLA_INTERNET/data/mse_inf_output_beam3D.txt <==
0.000002145238795	0.000002360952749	0.000004944875400	0.000001247038995	0.000012557336959	0.000012936895473	0.000039439866669	0.000005290019544	0.000134815301863	0.000058335455833	0.000090837478638	0.000029153074138
0.000000781067911	0.000001110743028	0.000000746352214	0.000000103962108	0.000007200490018	0.000011958943105	0.000005989274996	0.000001216442683	0.000131548236823	0.000032176478271	0.000065201362304	0.000002842354206
0.000000730371823	0.000000741877898	0.000000931342356	0.000000058628579	0.000006207128990	0.000008920995242	0.000008472155059	0.000000786294322	0.000104292659671	0.000022909345716	0.000054883894336	0.000002284360789


==> PLANTILLA_INTERNET/data/mse_inf_output_water3D.txt <==
0.000384750717785	0.000212022539927	0.000175755470991	0.628234744071960	0.199193000793457	0.155434593558311	0.000000001012217	0.000000000715381	0.000000000955068
0.001502870814875	0.000343082443578	0.000215289444895	0.020644068717957	0.006036802195013	0.004359259270132	0.000000010252236	0.000000003248435	0.000000003840684
0.000635139411315	0.000266370072495	0.000123554971651	0.018125740811229	0.007151486352086	0.003874129150063	0.000000003921960	0.000000001776651	0.000000002178602
0.000744812365156	0.000278361228993	0.000158156588441	0.018574923276901	0.006615535821766	0.004271253943443	0.000000007995313	0.000000002422270	0.000000003037325


==> PLANTILLA_INTERNET/data/mse_output_beam2D.txt <==
0.5418807864	0.0111362161	0.0032023671	35659.0976562500	3.1090848446	3.3309495449	478.6354370117	0.4321605861	0.3250856698
2.3559460640	0.0025603168	0.0018041178	12439.4853515625	1.7351999283	2.1138117313	6930.2041015625	0.1258401424	0.1136670858
588.2457885742	0.0046894415	0.0006590137	17202250.0000000000	1.0272122622	2.8262283802	346451.1562500000	0.7234287262	0.6329797506
0.5559141636	0.0290105995	0.0624273568	12398.8896484375	454.1231079102	527.4527587891	57.3250541687	35.7871742249	39.2556419373
0.0091796005	0.0014925663	0.0002872053	46.8548698425	0.8765590787	0.6268991828	13.5772619247	0.2480713874	0.0929374769
0.0704861954	0.0045821066	0.0028875279	129.7605743408	5.9160461426	4.0725116730	14.9119358063	4.2906999588	2.9424951077
0.0327741615	0.0035700840	0.0008520693	72.0943222046	6.4152646065	4.2794604301	16.9328002930	5.2910943031	6.8632392883


==> PLANTILLA_INTERNET/data/mse_output_beam3D.txt <==
0.002349278889596	0.002557037398219	0.005416251718998	0.001365468837321	0.001657145214267	0.001716564642265	0.005173196084797	0.000701869255863	526054.812500000000000	262797.312500000000000	466158.343750000000000	132175.796875000000000
0.000806918949820	0.001146086608060	0.000769690959714	0.000107343053969	0.000301726773614	0.000501293106936	0.000251773424679	0.000050687194744	237012.359375000000000	64063.035156250000000	141730.921875000000000	4623.840820312500000
0.001049027312547	0.001067547593266	0.001351400162093	0.000083608851128	0.000429936393630	0.000619362341240	0.000595585850533	0.000054151791119	294522.062500000000000	56340.250000000000000	165116.750000000000000	5110.326171875000000


==> PLANTILLA_INTERNET/data/mse_output_water3D.txt <==
0.000002978282510	0.000001641226277	0.000001360489819	0.000676828145515	0.000426363490988	0.000386549218092	0.000000000000001	0.000000000000001	0.000000000000001
0.000011633439499	0.000002655735898	0.000001666514663	0.002386925742030	0.000550402153749	0.000412327266531	0.000000000000010	0.000000000000003	0.000000000000004
0.000004916494163	0.000002061920668	0.000000956415761	0.001014307490550	0.000423973455327	0.000236859283177	0.000000000000004	0.000000000000002	0.000000000000002
0.000005765450169	0.000002154741196	0.000001224260245	0.001228466746397	0.000447667727713	0.000294440891594	0.000000000000008	0.000000000000002	0.000000000000003

